Provable Continual Learning via Sketched Jacobian Approximations

An important problem in machine learning is the ability to learn tasks in a sequential manner. If trained with standard first-order methods most models forget previously learned tasks when trained on a new task, which is often referred to as catastrophic forgetting. A popular approach to overcome forgetting is to regularize the loss function by penalizing models that perform poorly on previous tasks. For example, elastic weight consolidation (EWC) regularizes with a quadratic form involving a diagonal matrix build based on past data. While EWC works very well for some setups, we show that, even under otherwise ideal conditions, it can provably suffer catastrophic forgetting if the diagonal matrix is a poor approximation of the Hessian matrix of previous tasks. We propose a simple approach to overcome this: Regularizing training of a new task with sketches of the Jacobian matrix of past data. This provably enables overcoming catastrophic forgetting for linear models and for wide neural networks, at the cost of memory. The overarching goal of this paper is to provided insights on when regularization-based continual learning algorithms work and under what memory costs.

==> fig/MNIST_incremental_rand_feat.dat <==
0.000000000000000000e+00 9.966902923583984375e+01 9.962174987792968750e+01 9.981087493896484375e+01 9.990543365478515625e+01 9.981087493896484375e+01 9.966902923583984375e+01
1.000000000000000000e+00 5.733055114746093750e+01 9.386576843261718750e+01 8.538067626953125000e+01 9.378236389160156250e+01 9.507752990722656250e+01 5.733055114746093750e+01
2.000000000000000000e+00 3.931639099121093750e+01 8.955397033691406250e+01 7.443987274169921875e+01 8.925639343261718750e+01 9.000602722167968750e+01 3.931639099121093750e+01
3.000000000000000000e+00 2.817988204956054688e+01 8.957215881347656250e+01 7.294593811035156250e+01 8.607501983642578125e+01 8.736628723144531250e+01 2.817988204956054688e+01
4.000000000000000000e+00 2.283155822753906250e+01 8.531999969482421875e+01 6.913201904296875000e+01 8.033976745605468750e+01 8.146441650390625000e+01 2.283155822753906250e+01


==> fig/MNIST_permutation_2layernn.dat <==
0.000000000000000000e+00 9.826999664306640625e+01 9.814999389648437500e+01 9.815999603271484375e+01 9.820999908447265625e+01 9.826999664306640625e+01
1.000000000000000000e+00 9.798500061035156250e+01 9.802999877929687500e+01 9.786499786376953125e+01 9.793499755859375000e+01 9.768499755859375000e+01
2.000000000000000000e+00 9.770666503906250000e+01 9.787333679199218750e+01 9.768333435058593750e+01 9.770999908447265625e+01 9.680332946777343750e+01
3.000000000000000000e+00 9.738999938964843750e+01 9.772750091552734375e+01 9.738249969482421875e+01 9.746749877929687500e+01 9.622750091552734375e+01
4.000000000000000000e+00 9.722000122070312500e+01 9.749000549316406250e+01 9.715000152587890625e+01 9.712599182128906250e+01 9.620000457763671875e+01
5.000000000000000000e+00 9.692333984375000000e+01 9.730000305175781250e+01 9.687500000000000000e+01 9.687667083740234375e+01 9.573000335693359375e+01
6.000000000000000000e+00 9.674000549316406250e+01 9.702715301513671875e+01 9.663000488281250000e+01 9.660285186767578125e+01 9.520999908447265625e+01
7.000000000000000000e+00 9.660500335693359375e+01 9.681874084472656250e+01 9.647373962402343750e+01 9.637000274658203125e+01 9.486249542236328125e+01
8.000000000000000000e+00 9.631888580322265625e+01 9.671444702148437500e+01 9.618778228759765625e+01 9.621777343750000000e+01 9.401555633544921875e+01
9.000000000000000000e+00 9.604100036621093750e+01 9.650800323486328125e+01 9.596499633789062500e+01 9.594000244140625000e+01 9.379000091552734375e+01


==> fig/MNIST_permutation_rand_feat.dat <==
0.000000000000000000e+00 9.697999572753906250e+01 9.647000122070312500e+01 9.700000000000000000e+01 9.691999816894531250e+01 9.693999481201171875e+01
1.000000000000000000e+00 9.416499328613281250e+01 9.588999938964843750e+01 9.483999633789062500e+01 9.487500000000000000e+01 8.994499206542968750e+01
2.000000000000000000e+00 9.131999206542968750e+01 9.531999969482421875e+01 9.311000061035156250e+01 9.352999877929687500e+01 8.592666625976562500e+01
3.000000000000000000e+00 8.803499603271484375e+01 9.465000152587890625e+01 9.130750274658203125e+01 9.221499633789062500e+01 8.084749603271484375e+01
4.000000000000000000e+00 8.669999694824218750e+01 9.360599517822265625e+01 8.983599853515625000e+01 9.105799865722656250e+01 7.996199798583984375e+01
5.000000000000000000e+00 8.382666778564453125e+01 9.328166961669921875e+01 8.845666503906250000e+01 8.997000122070312500e+01 7.468666076660156250e+01
6.000000000000000000e+00 8.039571380615234375e+01 9.259999847412109375e+01 8.724571990966796875e+01 8.898001098632812500e+01 7.385857391357421875e+01
7.000000000000000000e+00 7.796375274658203125e+01 9.169874572753906250e+01 8.609124755859375000e+01 8.804374694824218750e+01 7.091125488281250000e+01
8.000000000000000000e+00 7.566222381591796875e+01 9.039332580566406250e+01 8.481221771240234375e+01 8.720000457763671875e+01 7.069666290283203125e+01
9.000000000000000000e+00 7.340899658203125000e+01 8.912899780273437500e+01 8.374599456787109375e+01 8.642099761962890625e+01 6.677899932861328125e+01

